Is MAP Decoding All You Need? The Inadequacy of the Mode in Neural Machine Translation

Recent studies have revealed a number of pathologies of neural machine translation (NMT) systems. Hypotheses explaining these mostly suggest there is something fundamentally wrong with NMT as a model or its training algorithm, maximum likelihood estimation (MLE). Most of this evidence was gathered using maximum a posteriori (MAP) decoding, a decision rule aimed at identifying the highest-scoring translation, i.e. the mode. We argue that the evidence corroborates the inadequacy of MAP decoding more than casts doubt on the model and its training algorithm. In this work, we show that translation distributions do reproduce various statistics of the data well, but that beam search strays from such statistics. We show that some of the known pathologies and biases of NMT are due to MAP decoding and not to NMT's statistical assumptions nor MLE. In particular, we show that the most likely translations under the model accumulate so little probability mass that the mode can be considered essentially arbitrary. We therefore advocate for the use of decision rules that take into account the translation distribution holistically. We show that an approximation to minimum Bayes risk decoding gives competitive results confirming that NMT models do capture important aspects of translation well in expectation.

==> data/automatic-eval-coling-horizontal.txt <==
order lp ls_ID beam_ID sample_ID mbr_m_ID oracle_m_ID ls_OD beam_OD sample_OD mbr_m_OD oracle_m_OD
0.en-de en-de 19.535583727382818 19.471282057084803 15.29 19.204609835880536 22.65739646785338 35.17710887320627 34.851506678902844 20.51 31.485402327678973 35.66685056397394
1.de-en de-en 26.64581539331116 26.756419581630876 21.89 26.191730794363703 29.43614369601004 39.56756112000184 39.40663202211 26.63 37.263308354154006 41.0304913164274
2.en-ne en-ne 36.65456525254997 37.26113192892779 36.07 40.51353352001687 43.36980381096633 32.47647071984733 31.251936917809115 30.57 34.90139398687056 36.95095917095792
3.ne-en ne-en 30.615685801464288 29.825686395053573 26.65 30.166304724743426 35.42320371847611 19.19694120901471 17.2119297128111 12.76 16.641329063466355 20.121112466128658
4.en-si en-si 34.2428406659983 34.2880641345951 30.97 36.26023300050717 41.49601987144392 31.83764969389869 30.319985465061134 30.27 34.7707152217513 36.838550514044954
5.si-en si-en 29.105730580549977 28.93765358096254 24.31 29.070936702780564 36.15392631936562 20.004023353080957 18.393762189028948 13.68 17.734496809846974 21.592508414405327
